Preference-Based Planning in Stochastic Environments: From Partially-Ordered Temporal Goals to Most Preferred Policies

Human preferences are not always represented via complete linear orders: It is natural to employ partially-ordered preferences for expressing incomparable outcomes. In this work, we consider decision-making and probabilistic planning in stochastic systems modeled as Markov decision processes (MDPs), given a partially ordered preference over a set of temporally extended goals. Specifically, each temporally extended goal is expressed using a formula in Linear Temporal Logic on Finite Traces (LTL$_f$). To plan with the partially ordered preference, we introduce order theory to map a preference over temporal goals to a preference over policies for the MDP. Accordingly, a most preferred policy under a stochastic ordering induces a stochastic nondominated probability distribution over the finite paths in the MDP. To synthesize a most preferred policy, our technical approach includes two key steps. In the first step, we develop a procedure to transform a partially ordered preference over temporal goals into a computational model, called preference automaton, which is a semi-automaton with a partial order over acceptance conditions. In the second step, we prove that finding a most preferred policy is equivalent to computing a Pareto-optimal policy in a multi-objective MDP that is constructed from the original MDP, the preference automaton, and the chosen stochastic ordering relation. Throughout the paper, we employ running examples to illustrate the proposed preference specification and solution approaches. We demonstrate the efficacy of our algorithm using these examples, providing detailed analysis, and then discuss several potential future directions.

==> experiments/constrcution_time_strong_order.txt <==
time_to_compute_policy: 5.4545512199401855
time_to_constrcut_prodMDP: 239.08966279029846
time_to_constrcut_mdp: 38.307567834854126
time_to_make_PrefDFA: 0.0

_____________________
time_to_compute_policy: 5.417101621627808
time_to_constrcut_prodMDP: 237.89817929267883
time_to_constrcut_mdp: 38.0715548992157
time_to_make_PrefDFA: 0.0

____________________

time_to_compute_policy: 5.395719051361084
time_to_constrcut_prodMDP: 238.01997804641724
time_to_constrcut_mdp: 38.103615522384644
time_to_make_PrefDFA: 0.0


______________________
time_to_compute_policy: 5.44317102432251
time_to_constrcut_prodMDP: 240.8625204563141
time_to_constrcut_mdp: 38.28387379646301
time_to_make_PrefDFA: 0.0

_____________
time_to_compute_policy: 5.447620630264282
time_to_constrcut_prodMDP: 238.65113759040833
time_to_constrcut_mdp: 38.14207983016968
time_to_make_PrefDFA: 0.0

___________________

time_to_compute_policy: 5.398836851119995
time_to_constrcut_prodMDP: 237.68843507766724
time_to_constrcut_mdp: 38.049609899520874
time_to_make_PrefDFA: 0.0

___________________

time_to_compute_policy: 5.4134180545806885
time_to_constrcut_prodMDP: 237.6388111114502
time_to_constrcut_mdp: 38.119515895843506
time_to_make_PrefDFA: 0.0


_____________________

time_to_compute_policy: 5.438043832778931
time_to_constrcut_prodMDP: 238.7920732498169
time_to_constrcut_mdp: 37.951103925704956
time_to_make_PrefDFA: 0.0
_____________________
time_to_compute_policy: 5.490622282028198
time_to_constrcut_prodMDP: 239.1299180984497
time_to_constrcut_mdp: 37.93487024307251
time_to_make_PrefDFA: 0.0
_______________________
time_to_compute_policy: 5.398665428161621
time_to_constrcut_prodMDP: 237.88935947418213
time_to_constrcut_mdp: 38.0939040184021
time_to_make_PrefDFA: 0.0

==> experiments/constrcution_time_weak_order.txt <==
time_to_compute_policy: 5.387290000915527
time_to_constrcut_prodMDP: 238.8297712802887
time_to_constrcut_mdp: 38.3135290145874
time_to_make_PrefDFA: 0.0

______________________
time_to_compute_policy: 5.352035999298096
time_to_constrcut_prodMDP: 239.2045590877533
time_to_constrcut_mdp: 38.41429257392883
time_to_make_PrefDFA: 0.01607036590576172
_____________________
time_to_compute_policy: 5.37416672706604
time_to_constrcut_prodMDP: 238.42837572097778
time_to_constrcut_mdp: 38.1496057510376
time_to_make_PrefDFA: 0.0
_____________________
time_to_compute_policy: 5.3946874141693115
time_to_constrcut_prodMDP: 239.48805379867554
time_to_constrcut_mdp: 38.09999108314514
time_to_make_PrefDFA: 0.0
_________________________
time_to_compute_policy: 5.407799959182739
time_to_constrcut_prodMDP: 236.79634380340576
time_to_constrcut_mdp: 38.04232740402222
time_to_make_PrefDFA: 0.0
_______________________
time_to_compute_policy: 5.344371318817139
time_to_constrcut_prodMDP: 238.88774180412292
time_to_constrcut_mdp: 38.036078453063965
time_to_make_PrefDFA: 0.0
______________________
time_to_compute_policy: 5.397420644760132
time_to_constrcut_prodMDP: 239.4586145877838
time_to_constrcut_mdp: 37.890995264053345
time_to_make_PrefDFA: 0.0
________________
time_to_compute_policy: 5.378372669219971
time_to_constrcut_prodMDP: 237.6848316192627
time_to_constrcut_mdp: 38.09800434112549
time_to_make_PrefDFA: 0.0
_______________
time_to_compute_policy: 5.460168838500977
time_to_constrcut_prodMDP: 238.61924529075623
time_to_constrcut_mdp: 38.24263048171997
time_to_make_PrefDFA: 0.0
________________
time_to_compute_policy: 5.442038297653198
time_to_constrcut_prodMDP: 238.10795974731445
time_to_constrcut_mdp: 37.81793761253357
time_to_make_PrefDFA: 0.0


==> experiments/constrcution_time_weak_star_order.txt <==
time_to_compute_policy: 5.4613401889801025
time_to_constrcut_prodMDP: 239.14165377616882
time_to_constrcut_mdp: 38.470561027526855
time_to_make_PrefDFA: 0.0
_________________
time_to_compute_policy: 5.410243511199951
time_to_constrcut_prodMDP: 238.07542037963867
time_to_constrcut_mdp: 38.46751880645752
time_to_make_PrefDFA: 0.0
___________________
time_to_compute_policy: 5.414230823516846
time_to_constrcut_prodMDP: 239.99535942077637
time_to_constrcut_mdp: 38.336596727371216
time_to_make_PrefDFA: 0.0
____________________
time_to_compute_policy: 5.415375471115112
time_to_constrcut_prodMDP: 238.67507243156433
time_to_constrcut_mdp: 38.15719270706177
time_to_make_PrefDFA: 0.0
______________________
time_to_compute_policy: 5.493739604949951
time_to_constrcut_prodMDP: 239.97687792778015
time_to_constrcut_mdp: 38.091540575027466
time_to_make_PrefDFA: 0.0
_____________________
time_to_compute_policy: 5.537017345428467
time_to_constrcut_prodMDP: 239.31213092803955
time_to_constrcut_mdp: 37.973544120788574
time_to_make_PrefDFA: 0.0
______________________
time_to_compute_policy: 5.347766399383545
time_to_constrcut_prodMDP: 238.649560213089
time_to_constrcut_mdp: 37.96326684951782
time_to_make_PrefDFA: 0.0
_____________________
time_to_compute_policy: 5.401547193527222
time_to_constrcut_prodMDP: 237.9377019405365
time_to_constrcut_mdp: 37.97909426689148
time_to_make_PrefDFA: 0.0
________________________
time_to_compute_policy: 5.365728378295898
time_to_constrcut_prodMDP: 237.67879915237427
time_to_constrcut_mdp: 38.09963011741638
time_to_make_PrefDFA: 0.0
______________________
time_to_compute_policy: 5.379247426986694
time_to_constrcut_prodMDP: 238.09960269927979
time_to_constrcut_mdp: 37.86517882347107
time_to_make_PrefDFA: 0.0


==> pdfa_output/pdfa.json <==
{
  "__type__": "PrefAutomaton",
  "__value__": {
    "states": {
      "0": {
        "__type__": "tuple",
        "__value__": [
          1,
          1,
          1,
          1
        ]
      },
      "1": {
        "__type__": "tuple",
        "__value__": [
          3,
          3,
          3,
          3
        ]
      },
      "2": {
        "__type__": "tuple",
        "__value__": [
          3,
          6,
          3,
          2
        ]
      },
      "3": {
        "__type__": "tuple",
        "__value__": [
          3,
          2,
          3,
          4
        ]
      },
      "4": {
        "__type__": "tuple",
        "__value__": [
          2,
          5,
          2,
          2
        ]
      },
      "5": {
        "__type__": "tuple",
        "__value__": [
          4,
          5,
          3,
          2
        ]
      }
    },
    "atoms": [
      "t",
      "o",
      "d"
    ],
    "alphabet": [
      {
        "__type__": "set",
        "__value__": []
      },
      {
        "__type__": "set",
        "__value__": [
          "t"
        ]
      },
      {
        "__type__": "set",
        "__value__": [
          "o"
        ]
      },
      {
        "__type__": "set",
        "__value__": [
          "d"
        ]
      }
    ],
    "transitions": {
      "0": {
        "d & !o & !t": 3,
        "o & !d & !t": 1,
        "!d & !o & !t": 0,
        "t & !d & !o": 4
      },
      "1": {
        "d | t": 2,
        "!d & !t": 1
      },
      "2": {
        "true": 2
      },
      "3": {
        "o | t": 2,
        "!o & !t": 3
      },
      "4": {
        "d | o": 5,
        "!d & !o": 4
      },
      "5": {
        "true": 5
      }
    },
    "init_state": 0,
    "pref_graph": {
      "nodes": {
        "0": {
          "name": {
            "__type__": "tuple",
            "__value__": [
              0,
              0,
              0,
              1
            ]
          },
          "partition": {
            "__type__": "set",
            "__value__": [
              {
                "__type__": "tuple",
                "__value__": [
                  3,
                  3,
                  3,
                  3
                ]
              },
              {
                "__type__": "tuple",
                "__value__": [
                  3,
                  2,
                  3,
                  4
                ]
              },
              {
                "__type__": "tuple",
                "__value__": [
                  1,
                  1,
                  1,
                  1
                ]
              }
            ]
          }
        },
        "1": {
          "name": {
            "__type__": "tuple",
            "__value__": [
              0,
              1,
              0,
              0
            ]
          },
          "partition": {
            "__type__": "set",
            "__value__": [
              {
                "__type__": "tuple",
                "__value__": [
                  3,
                  6,
                  3,
                  2
                ]
              }
            ]
          }
        },
        "2": {
          "name": {
            "__type__": "tuple",
            "__value__": [
              0,
              0,
              1,
              0
            ]
          },
          "partition": {
            "__type__": "set",
            "__value__": [
              {
                "__type__": "tuple",
                "__value__": [
                  2,
                  5,
                  2,
                  2
                ]
              }
            ]
          }
        },
        "3": {
          "name": {
            "__type__": "tuple",
            "__value__": [
              1,
              0,
              0,
              0
            ]
          },
          "partition": {
            "__type__": "set",
            "__value__": [
              {
                "__type__": "tuple",
                "__value__": [
                  4,
                  5,
                  3,
                  2
                ]
              }
            ]
          }
        }
      },
      "edges": {
        "0": 3,
        "1": 3,
        "2": 3,
        "3": 3
      }
    }
  }
}

==> pdfa_output/prefltlf.spec.txt <==
prefltlf 4
((!(d) & !(o)) U (t & X(F((d | o)))))
(!(t) U ((o & X(F((d | t)))) | (d & X(F((o | t))))))
((!(d) & !(o)) U (t & G((!(d) & !(o)))))
(G((!(d) & !(o) & !(t))) | (F(o) & G((!(d) & !(t)))) | (F(d) & G((!(o) & !(t)))))
>, 0, 1
>, 0, 2
>, 1, 3
>, 2, 3
---------
set()
{"t"}
{"o"}
{"d"}

==> pdfa_output_simplify/pdfa.json <==
{
  "__type__": "PrefAutomaton",
  "__value__": {
    "states": {
      "0": {
        "__type__": "tuple",
        "__value__": [
          1,
          1,
          1,
          1
        ]
      },
      "1": {
        "__type__": "tuple",
        "__value__": [
          3,
          3,
          3,
          3
        ]
      },
      "2": {
        "__type__": "tuple",
        "__value__": [
          3,
          6,
          3,
          2
        ]
      },
      "3": {
        "__type__": "tuple",
        "__value__": [
          3,
          2,
          3,
          4
        ]
      },
      "4": {
        "__type__": "tuple",
        "__value__": [
          2,
          5,
          2,
          2
        ]
      },
      "5": {
        "__type__": "tuple",
        "__value__": [
          4,
          5,
          3,
          2
        ]
      }
    },
    "atoms": [
      "t",
      "o",
      "d"
    ],
    "alphabet": [
      {
        "__type__": "set",
        "__value__": []
      },
      {
        "__type__": "set",
        "__value__": [
          "t"
        ]
      },
      {
        "__type__": "set",
        "__value__": [
          "o"
        ]
      },
      {
        "__type__": "set",
        "__value__": [
          "d"
        ]
      }
    ],
    "transitions": {
      "0": {
        "d & !o & !t": 3,
        "o & !d & !t": 1,
        "!d & !o & !t": 0,
        "t & !d & !o": 4
      },
      "1": {
        "d | t": 2,
        "!d & !t": 1
      },
      "2": {
        "true": 2
      },
      "3": {
        "o | t": 2,
        "!o & !t": 3
      },
      "4": {
        "d | o": 5,
        "!d & !o": 4
      },
      "5": {
        "true": 5
      }
    },
    "init_state": 0,
    "pref_graph": {
      "nodes": {
        "0": {
          "name": {
            "__type__": "tuple",
            "__value__": [
              0,
              0,
              0,
              1
            ]
          },
          "partition": {
            "__type__": "set",
            "__value__": [
              {
                "__type__": "tuple",
                "__value__": [
                  3,
                  3,
                  3,
                  3
                ]
              },
              {
                "__type__": "tuple",
                "__value__": [
                  3,
                  2,
                  3,
                  4
                ]
              },
              {
                "__type__": "tuple",
                "__value__": [
                  1,
                  1,
                  1,
                  1
                ]
              }
            ]
          }
        },
        "1": {
          "name": {
            "__type__": "tuple",
            "__value__": [
              0,
              1,
              0,
              0
            ]
          },
          "partition": {
            "__type__": "set",
            "__value__": [
              {
                "__type__": "tuple",
                "__value__": [
                  3,
                  6,
                  3,
                  2
                ]
              }
            ]
          }
        },
        "2": {
          "name": {
            "__type__": "tuple",
            "__value__": [
              0,
              0,
              1,
              0
            ]
          },
          "partition": {
            "__type__": "set",
            "__value__": [
              {
                "__type__": "tuple",
                "__value__": [
                  2,
                  5,
                  2,
                  2
                ]
              }
            ]
          }
        },
        "3": {
          "name": {
            "__type__": "tuple",
            "__value__": [
              1,
              0,
              0,
              0
            ]
          },
          "partition": {
            "__type__": "set",
            "__value__": [
              {
                "__type__": "tuple",
                "__value__": [
                  4,
                  5,
                  3,
                  2
                ]
              }
            ]
          }
        }
      },
      "edges": {
        "0": 3,
        "1": 3,
        "2": 3,
        "3": 3
      }
    }
  }
}

==> pdfa_output_simplify/prefltlf.spec.txt <==
prefltlf 4
((!(d) & !(o)) U (t & X(F((d | o)))))
(!(t) U ((o & X(F((d | t)))) | (d & X(F((o | t))))))
((!(d) & !(o)) U (t & G((!(d) & !(o)))))
(G((!(d) & !(o) & !(t))) | (F(o) & G((!(d) & !(t)))) | (F(d) & G((!(o) & !(t)))))
>, 0, 1
>, 0, 2
>, 1, 3
>, 2, 3
---------
set()
{"t"}
{"o"}
{"d"}
